Player-AI Interaction: What Neural Network Games Reveal About AI as Play

The advent of artificial intelligence (AI) and machine learning (ML) bring human-AI interaction to the forefront of HCI research. This paper argues that games are an ideal domain for studying and experimenting with how humans interact with AI. Through a systematic survey of neural network games (n = 38), we identified the dominant interaction metaphors and AI interaction patterns in these games. In addition, we applied existing human-AI interaction guidelines to further shed light on player-AI interaction in the context of AI-infused systems. Our core finding is that AI as play can expand current notions of human-AI interaction, which are predominantly productivity-based. In particular, our work suggests that game and UX designers should consider flow to structure the learning curve of human-AI interaction, incorporate discovery-based learning to play around with the AI and observe the consequences, and offer users an invitation to play to explore new forms of human-AI interaction.

==> _ReviewsRebuttal.txt <==
Rebuttal document: https://docs.google.com/document/d/16igJmkcJzkBata54Y58hl-yzCOSUGTKcbOp0dRfvNRY/edit


REBUTTAL:

We thank all reviewers for their detailed feedback. We are glad that they find this paper original and agree that games represent an exciting domain for new human-AI interaction research.

Playing with AI
  We agree with R1 and R2 to strengthen the connection between the two qualitative efforts with conclusions in Sect 6.2. We will do so by grounding our three proposed research directions with the design bottlenecks identified in Discussion. For example, with regards to flow, the related design challenges are that NN games should better support players for “Learning AI and Its Limitations” (5.3.1) and making experimentation with AI more acceptable by “Highlighting Failure as Part of Play” (5.3.2). We will propose flow as a promising direction to do so. We will also add the limitations that not all HAI contexts (e.g., where failure has critical consequences such as robotic surgery) are suitable for play (R2).


NN Definition
  We agree with R2, R3, and R4 on the need for the definition of a Neural Network (NN) upfront. In Intro, we will add NN “is a computational model that consists of several processing elements. These include nodes (i.e. neurons) and connections between these nodes that transmit information. The strengths of these connections (i.e. weights) are typically adjusted through some learning process, which is often based on gradient descent-based methods (Rumelhart et al. 1986; LeCun et al. 2015) or evolutionary approaches (Stanley et al, 2019; Risi and Togelius, 2015). For our paper, this definition covers both NNs that control agents / NPCs in games (Vinyals et al, 2019; Jallov et al. 2016) and generative NN models that produce game content (Risi et al. 2015; Hastings et al. 2009).”

  While R3 raised valuable technical discussions, we find R3’s narrow definition of NNs unsuitable for this paper. R3 argues that non classic NN methods, such as CPPN, should be excluded. However, many AI researchers, including the creator of Petalz (Risi et al. 2015), see CPPNs as a form of NN (e.g., Ghaderi et al. 2012, Wolper et al. 2016, Risi & Togelius 2015). The fact that CPPNs can be trained with gradient-based training (Fernando et al. 2016) also supports this. More important, R3 acknowledged the lack of existing literature on this topic. We believe a broad notion of NN is more helpful at this stage of research, especially because NN is a rapidly growing research area.


Inclusion/Search Criteria
  First, R3 raised the question of multiple AI techniques as in B&W. What makes NNs uniquely difficult to design for HAI is their reduced predictability and low interpretability. We argue that an NN, whether as the entire game AI or as part of it, will introduce these characteristics to the games they are part of. These games thus present unique HAI design challenges worth studying. Moreover, it is difficult to know how an NN is actually used in a game without source code. To only include games where we have that info will lead to a significantly smaller dataset with open-source academic games. We believe this technical strictness is counter-productive to study an emerging area. However, we will add a column in Table 1 about whether the NN is stand-alone, used in conjunction with which other AI, or unknown. We will also acknowledge this as a limitation.

  A second issue is about what counts as games and core gameplay. R2 expressed concerns that by excluding “games without a clear win condition” we omitted sandbox games. We want to clarify that we included 12 sandbox games. What we excluded were those with no clear win condition AND no clear feedback on how player interaction with the AI impacts the game. Therefore, these games lack the basic elements for meaningful player-AI interaction. We will add Guardiola 2016’s definition of core gameplay as “the set of actions the player iterates on the most while playing the game. These actions should directly influence the outcomes of the game.”

  R4 was concerned that some games escaped our search criteria of games that tag themselves as ML or NN on steam/itch.io. We hypothesize that games that chose to market themselves this way may pay more attention to HAI design, and thus offer more salient examples. Searching by game tags has been used in systematic reviews on large game repositories (e.g., Alharthi et al. 2018). We will further highlight that our dataset is not a comprehensive list and acknowledge missing games as part of the limitation.
 

Methods
  We opted for a consensual qualitative approach (Hill, 2012) instead of IRR (R3). We chose so because analyzing NN games and their compliance with guidelines is complex, due to the incredibly varying contexts and nuances that need to be considered in this emerging but under-studied area. Consensus coding is generally more suited for small samples and for considering multiple viewpoints which fits our study better than IRR (see also McDonald et al. 2019 for qual research in HCI). Specifically, we had a game researcher and an AI engineer discussing each code together after coding the data independently. A much richer and deeper understanding is thus gained. We will motivate and clarify our approach better in our revision.

  On R3s’ comment regarding the use of average values for our coding scheme scoring (ordinal but not Likert), we argue that using average is justified because it is a common practice to take the average over a range of scale items (see Agestri 2010, pages 9-10).


Related Work
  We appreciate that R2, R3 remarked that we sufficiently covered existing literature. We are familiar with CHI Play (R4);  4 of the 8 references were published after the submission. We thank reviewers for the additional references, which help us to cite work that reinforces our idea of AI as play (Cimolino et al, 2019), the need for demystifying the AI (Pemberton Jr. et al., 2019), and communicating the capabilities of AI (Denisova et al. 2015). 


Again, we appreciate all reviewers’ comments. They have deepened our thinking and made the paper stronger.




******************************************
Reviews from CHI '21

Reviewer 5 (1AC)
Expertise
Expert
Recommendation
Neutral: I am unable to argue for accepting or rejecting this paper; 3.0
1AC: The Meta-Review
Thank's for submitting to CHI. This paper argues for games as an a means for studying and experimenting with how humans interact with AI. 34 neural network games are identified and player interactions metaphors are investigated, as well as attempted to identify best practices in AI use in games.

Key strengths:

All reviewers indicate that this paper addresses a new area and gives insights into the practical use of AI in games. While the focus on neural networks might be a somewhat narrow scope, there is a lot of interest in applying neural networks and we should expect to see more game developers experimenting with them. The authors are to be commended for their choice of research investigation and use of qualitative methods.

Key weaknesses:


R1, R2, and R3 had questions in terms of the inclusion/exclusion criteria for games. R1 and R3 brings up the additional observation that the games use neural networks in different ways, presenting a potential confound in the methodology. R3 notes some of these games also use non-neural AI in addition and any resulting behavior cannot be isolated to one AI system or the other.

R1 and R3 note a lack of clarity at times in the qualitative analysis.

There is an opportunity for an optional 5000 character rebuttal to address any misunderstanding or factual errors in the review. The points above in particular should be addressed if a rebuttal is submitted.
Rebuttal response
(blank)
Reviewer 1 (2AC)
Expertise
Knowledgeable
Recommendation
Possibly Accept: I would argue for accepting this paper; 4.0
Review
I think this is an interesting paper that addresses a new area and gives insights into the practical use of AI in games.

I personally think that HCI could benefit a lot from more use of close reading/grounded theory on interactive artefacts (I'm reminded of Tom Cole's work on GT on game reviews in "Emotional and Functional Challenge in Core and Avant-garde Games", he has also written a paper on GT in games research which may be of interest). I think this is particularly valuable in emerging areas like this in which practice is not established.

The insights into the use of Neural Networks are valuable and interesting as is the comparison with Amershi's guidelines.

It would also have been valuable to have a little bit about how these forms of interaction compare to interaction with traditional "game AI". What changes with the use of NNs? Or in some cases are they just better versions of traditional methods?

The major issue I find with this paper is in section 6.2. This comes up with some very interesting ideas about AI and play, but I fail to see how they follow from the rest of the paper. They seem to come rather out of the blue. I think a lot more needs to be done to link the research and results to these conclusions.

The abstract of the paper is very short and doesn't give much detail on about the results.

Page 6 states that most of the games used AI to create behaviour while the rest used it to create content. These seem very different roles. can they really be compared, especially as so few are used for content?

Page 12 talks about the heuristic of making it clear what AI can do? How does this interact with the visibility of AI? Are you assuming that a non-visible NN does not match this heuristic or is it possible to be explicit about its capabilities without being explicit that it is implemented as an NN?
Rebuttal response
(blank)
Reviewer 4 (2AC)
Expertise
Passing Knowledge
Recommendation
. . . Between possibly reject and neutral; 2.5
Review
# Stated Contribution

The paper claims to make the following contributions:

- First empirical study on human-AI interaction in the context of "neural network games"
- Adaptation of existing human-AI interaction guidelines (Amershi et al. 2019) to the player-AI interaction setting
- Defining player/human-AI interaction approaches for game/UX designers
- Identifying games ("AI as play") as a rich domain to explore human-AI interaction

# Review Summary

While I appreciate the paper's proposed contribution of providing a novel systematic perspective of human-AI interaction in the context of games, I have several concerns about the paper in its current state which make me hesitant in recommending it for acceptance:

- The central term of "neural network games" should be better motivated and defined much more precisely.
- The search criteria used do not seem to match games neural networks as part of the core gameplay.
- Some potentially related work does not seem to be covered.

# Strengths

- I like the proposed contribution of expanding the performance-centric perspective on human-AI interaction to an also play-centric perspective around games.
- The analytical procedure for analyzing the gameplay is interesting although I'm not entirely familiar with existing qualitative methods for gameplay analysis
- The fact that the paper uses Amershi et al.'s existing human-AI guidelines as a basis for extension towards gameplay is good and should be kept in a future iteration of the work.

# Issues

- The paper defines "neural network games" as "computer games in which players interact with an NN [neural network] as part of the core gameplay". My (potentially naive) impression is that many modern games use some form of AI (and potentially neural network-based approaches) to drive non-player behaviour. What specifically is meant by requiring NNs to be "part of the core gameplay"?

- My other concern is I do not see a good reason why games that use neural networks to support their core gameplay would also advertise terms like "machine learning" or "neural network" in their description on Steam/itch.io. Isn't it possible that game producers would opt to hide such rather technical terms in favour of other more engaging descriptions of the game title? My concern is that the search strategy used here is strongly biased towards games that are also advertised with these technical terms. This could be a major issue of internal validity since the search strategy may not necessarily match the type of games the authors seem to have in mind. At the very least, this warrants further discussion.

- There are several papers in the CHI PLAY proceedings that seem to discuss various concepts of player-AI interaction. Please see below for a collection based on a brief search.

# Related work

I encourage the authors to also take a close look at the CHI PLAY proceedings (https://dl.acm.org/conference/chi-play). A brief search for terms like "machine learning", "neural network", "artificial intelligence" yielded several papers that may be valuable additions to this paper's related work:

- Christian Arzate Cruz and Takeo Igarashi. 2020. MarioMix: Creating Aligned Playstyles for Bots with Interactive Reinforcement Learning. In Extended Abstracts of the 2020 Annual Symposium on Computer-Human Interaction in Play (CHI PLAY '20). Association for Computing Machinery, New York, NY, USA, 134–139. DOI:https://doi.org/10.1145/3383668.3419938

- Johannes Pfau, Jan David Smeddinck, and Rainer Malaka. 2018. Towards Deep Player Behavior Models in MMORPGs. In Proceedings of the 2018 Annual Symposium on Computer-Human Interaction in Play (CHI PLAY '18). Association for Computing Machinery, New York, NY, USA, 381–392. DOI:https://doi.org/10.1145/3242671.3242706

- Janet Rafner, Arthur Hjorth, Sebastian Risi, Lotte Philipsen, Charles Dumas, Michael Mose Biskjær, Lior Noy, Kristian Tylén, Kristian Tylén, Carsten Bergenholtz, Jesse Lynch, and Blanka Zana. 2020. Crea.blender: A Neural Network-Based Image Generation Game to Assess Creativity. In Extended Abstracts of the 2020 Annual Symposium on Computer-Human Interaction in Play (CHI PLAY '20). Association for Computing Machinery, New York, NY, USA, 340–344. DOI:https://doi.org/10.1145/3383668.3419907

- Gabriele Cimolino, Sam Lee, Quentin Petraroia, and T.C. Nicholas Graham. 2019. Oui, Chef!!: Supervised Learning for Novel Gameplay with Believable AI. In Extended Abstracts of the Annual Symposium on Computer-Human Interaction in Play Companion Extended Abstracts (CHI PLAY '19 Extended Abstracts). Association for Computing Machinery, New York, NY, USA, 241–246. DOI:https://doi.org/10.1145/3341215.3358247

- Jennifer Villareale, Ana V. Acosta-Ruiz, Samuel Adam Arcaro, Thomas Fox, Evan Freed, Robert C. Gray, Mathias Löwe, Panote Nuchprayoon, Aleksanteri Sladek, Rush Weigelt, Yifu Li, Sebastian Risi, and Jichen Zhu. 2020. INNk: A Multi-Player Game to Deceive a Neural Network. In Extended Abstracts of the 2020 Annual Symposium on Computer-Human Interaction in Play (CHI PLAY '20). Association for Computing Machinery, New York, NY, USA, 33–37. DOI:https://doi.org/10.1145/3383668.3419858

- Alena Denisova and Paul Cairns. 2015. The Placebo Effect in Digital Games: Phantom Perception of Adaptive Artificial Intelligence. In Proceedings of the 2015 Annual Symposium on Computer-Human Interaction in Play (CHI PLAY '15). Association for Computing Machinery, New York, NY, USA, 23–33. DOI:https://doi.org/10.1145/2793107.2793109

- Derrick Pemberton, Zhiguo Lai, Lotus Li, Shitong Shen, Jue Wang, and Jessica Hammer. 2019. AI or Nay-I? Making Moral Complexity More Accessible. In Extended Abstracts of the Annual Symposium on Computer-Human Interaction in Play Companion Extended Abstracts (CHI PLAY '19 Extended Abstracts). Association for Computing Machinery, New York, NY, USA, 281–286. DOI:https://doi.org/10.1145/3341215.3358248

- Johannes Pfau, Jan David Smeddinck, and Rainer Malaka. 2020. The Case for Usable AI: What Industry Professionals Make of Academic AI in Video Games. In Extended Abstracts of the 2020 Annual Symposium on Computer-Human Interaction in Play (CHI PLAY '20). Association for Computing Machinery, New York, NY, USA, 330–334. DOI:https://doi.org/10.1145/3383668.3419905
Rebuttal response
(blank)
Reviewer 2 (reviewer)
Expertise
Knowledgeable
Recommendation
. . . Between possibly accept and strong accept; 4.5
Review
1. Paper Summary
a. This article describes an empirical investigation into player-AI interaction in video games featuring neural networks as a part of their game loop. The article describes two experiments conducted on a data set of games curated systematically. From the curated games, the first experiment studied player interaction metaphors and AI visibility in the game UI. The second experiment studied the degree to which each game in the data set used a specific set (Amershi et al. 2019) of human-AI interaction best practices for "AI-infused" tools and products and how the games use case deviated from the expectations for products surveyed previously. The paper finally discussed some HCI implications for thinking about interaction with AI with a more playful perspective.
2. Recommendation
a. I recommend accepting this paper as it describes important work that is methodologically sound, clearly presented, and provides insight into player-AI interaction in neural network games. There are some clarifications needed and some limited flaws in the paper but overall it would provide a solid addition to the literature in the HCI community.
3. Contributions
a. This paper provides a valuable contribution towards the study of human-AI interaction in games that use neural networks. The paper's focus is a bit niche given that it focuses on neural network games alone, but this focus is increasingly important as more games start using neural networks to create AI characters as opponents, teammates, etc. or procedurally generate game assets using neural networks. As the paper correctly notes, this area of study has received less attention than it deserves in HCI communities.
4. Originality
a. This paper contributes results that offer a high degree of originality. The data set of curated games presented in the paper is the most comprehensive collection of neural network games that this reviewer is aware of. The analysis and results comparing best practices for AI-infused products to game AI (and differences in contexts for each use case) is also highly original. The results of the first experiment are partially novel (visibility of AI in game UI) and partially confirm previous work (interaction metaphors).
5. Validity
a. The experimental methodology is technically sound with research questions clearly specified in advance and methodology and analysis clearly addressing these questions. This paper clearly described the qualitative methods used making their experiments replicable. The one part that is understandably not replicable is the discussion used to coalesce around codes and concepts. However, they do provide the final set of codes in the paper. This is better specified for experiment 2 than experiment 1 through a table in the appendix.
b. It is unclear why certain kinds of games were excluded. For example, why were games without a clear win condition excluded? This removes all potential instances of sandbox and expression/art/creativity games for example. It is hard to argue that Minecraft is not a full game experience. Is there a principled reasoning for excluding creators from being considered players in these (and similar) cases?
c. Research question 2.b in the paper seeking to differentiate neural network games from other AI-infused products is the one research question that has not been answered in this paper to a sufficient degree. While the paper discusses the degree to which games don't apply best practices for AI-infused products and provides a brief explanation of a few ways in which the assumptions differ between both categories of AI-based technologies, there isn't enough of an effort to interrogate and deconstruct these assumptions in either the results or discussion. An example: In section 5.3.1, the paper briefly explains some of the ways that the games in the data set handle design principles G1 and G2 after stating that clearly communicating the affordances and limitations of a system is a long established design principle. However, unlike in many "AI as a tool" commercial product interactions, AI in games often intentionally obfuscate their capabilities and limitations to make use of the ELIZA effect to provide the user with the falsely high perception of agent intelligence, since higher estimations of agent intelligence are deemed better by players (e.g. barking is a technique used to convey agent state to the player in order to convey greater intentionality to the player). See Ehsan et al. 2019 for a similar approach to neural network rationale generation.
i. @inproceedings{ehsan2019automated, title={Automated rationale generation: a technique for explainable AI and its effects on human perceptions}, author={Ehsan, Upol and Tambwekar, Pradyumna and Chan, Larry and Harrison, Brent and Riedl, Mark O}, booktitle={Proceedings of the 24th International Conference on Intelligent User Interfaces}, pages={263--274}, year={2019}}
d. There is a potential part of the discussion on failure of agents in games missing. Agents can fail in ways that are a core part of the game play. However, they can also fail in ways that are frustrating to the player. For example, bad AI in team-based games are a source of frustration for the player. This is a clear opportunity where greater transparency and communication with the player would be beneficial to the player-agent interaction.
e. Flow is a useful concept (though usually applied in a highly reductionist approach) and the point in section 6.2 is well put. However, I wonder if this section in general should add more caveats to its recommendations about AI as play and how that applies to complex human-AI interaction. You wouldn't want a human-AI robot-assisted surgery to be anything but boring, would you?
6. Presentation Clarity
a. The presentation is very clear and easy to read. The description of each experiment flows logically from research question to discussion section.
b. The figures are beautiful and really do a lot to convey the qualitative insights concisely and engagingly.
c. A minor suggestion would be to clarify the differences between AI as used by the HCI community and public (broad classes of AI and similar technology) vs. AI as used by the game AI community (less focused on machine learning/academic AI techniques) vs. AI as used in academic research contexts (often including, but nowhere near solely consisting of, neural networks). This gets a bit confusing for someone who knows the differences between the three contexts as the introduction, related work, and remainder of the article use AI to mean different things at different times (at least once in the same sentence, like in the introduction's second sentence - robotics vs. game characters in Facade).
d. It is unclear what level of interaction (direct interaction with embodied characters, indirect interactions with disembodied agents controlling the experience, etc.) is included in the term Player-AI Interaction when it is introduced. It is also unclear what kind of AI is being referenced in this term (concept of AI from which community?)
e. I am curious about what was meant specifically by "NN as part of the core gameplay" (as in what defines core gameplay). Experiment 1 describes how it was discussed by researchers before open coding but I couldn't find where it was actually defined/described. An example would help.
f. Experiment 2 features several figures (fig 6 and fig 7 a/b/c) that reference Amershi et al.'s human-AI interaction guidelines by letter (e.g. principle G1). This makes parsing the content in that section difficult. The actual guidelines are presented in the table in the appendix, but are not referenced beforehand. Given the ample space around their figures and the already significant length of their manuscript, I would strongly recommend that the guidelines are paraphrased into relatively short phrases and added alongside the guidelines number (e.g. "State system capabilities (G1):" <Rest of figure>).
7. Relevant previous work
a. The paper does a thorough job of referencing both the human-agent interaction literature as well as the game AI literature as it pertains to this work. However, there was at least one claim (repeated multiple times) that needs to be tempered.
i. "We conducted the first empirical study of player-AI interaction, in the scope of Neural Network (NN) games — that is, computer games in which players interact with an NN as part of the core gameplay." - This is incorrect as stated this broadly. There is an established body of empirical work that studies the interaction between players and AI agents, some of which have used neural networks as a part of their core gameplay.
1) From a recent literature survey on a similar subject, I am aware of at least three papers off the top of my head. I would recommend referring the AAAI AI and Interactive Digital Entertainment and ACM Foundations of Digital Games conferences (there is also a new community starting up in The Workshop on User Experience of Artificial Intelligence in Games) for more references. From a HAI perspective, the ACM HAI conference contains references to empirical works on this subject as well.
2) @inproceedings{long2017designing, title={Designing for socially interactive systems}, author={Long, Duri and Jacob, Mikhail and Davis, Nicholas and Magerko, Brian}, booktitle={Proceedings of the 2017 ACM SIGCHI Conference on Creativity and Cognition}, pages={39--50}, year={2017}}
3) @phdthesis{jacob2019improvisational, title={Improvisational Artificial Intelligence for Embodied Co-creativity}, author={Jacob, Mikhail}, year={2019}, school={Georgia Institute of Technology}}
4) @inproceedings{davis2016empirically, author = {Davis, Nicholas and Hsiao, Chih-PIn and Yashraj Singh, Kunwar and Li, Lisa and Magerko, Brian}, title = {Empirically Studying Participatory Sense-Making in Abstract Drawing with a Co-Creative Cognitive Agent}, year = {2016}, isbn = {9781450341370}, publisher = {Association for Computing Machinery}, address = {New York, NY, USA}, doi = {10.1145/2856767.2856795}, booktitle = {Proceedings of the 21st International Conference on Intelligent User Interfaces}, pages = {196–207}, numpages = {12}, location = {Sonoma, California, USA}, series = {IUI '16}}
8. Other points
a. Page Length: This article describes important qualitative work that requires a larger page count than other more technically-oriented empirical works. Therefore, the high page count (that approaches journal paper length) is appropriate. However, I would recommend moving some of the descriptions of coding schemes (e.g. Experiment 1) into figures or the appendix. Parsing these details slows down the delivery of the main message of this paper and makes it more difficult to appreciate the insights across the experiments.
9. Minor Issues or Comments
a. There are several potential typos that could be corrected.
i. "AI invisibility patterns" in abstract. Should this be AI visibility?
ii. "how and what to communicate to the player the use of NN." - section 4.3.3
iii. "However an increasing number of AI-infused falls" - just under figure 8.
b. In the question, “how do player indicate their preference to the NN during gameplay?” should the use of preference be replaced by feedback? In AI research, a preference is a specific kind of feedback given to agents (others include binary annotations, sketched annotations, stylistic annotations, etc).
Rebuttal response
(blank)
Reviewer 3 (reviewer)
Expertise
Expert
Recommendation
. . . Between reject and possibly reject; 1.5
Review
In this paper the authors present the results of a study on Player-AI interaction in games. The authors argue that games are an underexplored and promising domain for studying human-AI interactions. They describe their methodology for collecting a dataset of “neural network” (NN) games, and tagging that dataset to determine: (1) how the games structure player-AI interaction, (2) how “visible” the “NN” is during gameplay, and (3) the extent to which the games matched existing design guidelines for working with neural networks.

I agree with the authors on the importance and promise of games as a domain for studying human-AI interaction. I think that the survey of existing games and the qualitative analysis both have value to researchers in and outside of games. The second research question ((3) above) seems more targeted to those outside of games, but still could potentially be useful.

As expressed above, I believe this work has value in its current draft. However, I have fundamental concerns with the qualitative study. The authors indicate that they focus on neural networks, but the games they included use a massive range of technologies, some of which I would not even classify as neural networks. For example, while Black & White uses perceptrons, all its learning and decision making was handled by decision trees, not neural networks [1]. As such, it’s at minimum misleading to characterize the game as including neural network learning. Further, Galactic Arms Race and Petalz both use Compositional Pattern Producing Networks [2]. While there’s some arguments that CPPNs “count” as neural networks, it’s certainly the case that they differ significantly from the kinds of neural networks used in the more modern games included in the dataset in terms of their representation, possible behaviors, and optimizing/learning/training approaches. For example, the CPNN in Petalz does not “generate” the flowers, each CPNN represents a single flower.

There are games in the dataset which definitely make use of neural networks, but (like in Black & White) the behavior the authors discuss in this paper arises from other AI approaches. For example, in Forza Motorsport 5 there is a neural network which is trained to attempt to mimic the behavior of players. However, it is essentially tuning parameters on a hand-authored AI system, and it is this hand-authored AI system that is responsible for the majority of player experience [3]. In all but the research games where there are published papers on AI systems it is impossible from the outside/player perspective to determine what AI (or non-AI) approach is responsible for what behavior.

My above concerns stem from the potential that a reader may leave this paper with the incorrect notion of what neural networks can and cannot do. For example, at the top of page fifteen the authors suggest that a user could steer a neural network to reflect their stereotypes and biases. While this is potentially true, it misrepresents how limited the neural network is and the things it can learn in each game’s AI system. The CPNN in Petalz can output a (large but) constrained space of possible flowers, that’s it.

Ideally, I’d like to see the authors be a lot more explicit about the inclusion criteria, in particular giving their definition of a neural network and how each game fits it and explicitly how the NN is incorporated into each game.

Outside of these technical details, I’m also concerned that the authors never list any interrater reliability except 100% (after a discussion) and that, in the second study, the authors take the average of ordinal Likert values (the median value is appropriate to calculate for such values but not the average).

I lean towards rejecting the paper, even though I recognize the potential value, because of the above weaknesses with the qualitative analyses, which are the core of the paper’s contributions.

Significance: Definitely significant to those interested in AI and games, somewhat significant to general HCI researchers interested in AI.
Originality: I am unaware of any prior work that attempts a similarly detailed qualitative study, and the authors cite prior less expansive examples.
Validity: See above for my concerns.
Presentation clarity: Overall excellent, though there are a few instances with confusing wording or tense issues (e.g. “is doing well with”-> “does well with”, “with here G17”->??)
Relevant previous work: Overall solid coverage, though missing some more recent attempts to represent user-AI interactions such as:

Guzdial, Matthew, and Mark Riedl. "An interaction framework for studying co-creative ai." arXiv preprint arXiv:1903.09709 (2019).

Jacob, Mikhail. Improvisational Artificial Intelligence for Embodied Co-creativity. Diss. Georgia Institute of Technology, 2019.

Loesel, Gunter, Piotr Mirowski, and Kory W. Mathewson. "Do Digital Agents Do Dada?” 2020

[1] Wexler, James. "Artificial Intelligence in Games: A look at the smarts behind Lionhead Studio’s ‘Black and White’and where it can and will go in the future." University of Rochester 19 (2002).
[2] Risi, Sebastian, et al. "Petalz: Search-based procedural content generation for the casual gamer." IEEE Transactions on Computational Intelligence and AI in Games 8.3 (2015): 244-255.
[3] Ars Technica “How Forza's Racing AI Uses Neural Networks To Evolve” https://youtu.be/XB9lf7iJbRw
Rebuttal response
(blank)


==> prev_submission/AIIDE_review.txt <==
Game list and descriptions
%https://docs.google.com/document/d/1KlfbAmSSodjXG5qwNOn5EIezSHgkaeirToa6hFZxfkw/edit?usp=sharing 

AIIDE Reviews
%https://docs.google.com/document/d/11YRModZT79w-mT8vBTqWmUh_hKwK1R4j8Lws_AcT8zo/edit?usp=sharing

AIIDE Response
%https://docs.google.com/document/d/1akABm6m91FjBBTwzSx5r0MDVfKpeWyEZ9PpZ5BzWOZA/edit?usp=sharing 

Revisions to the paper (meta review)
%https://docs.google.com/document/d/1f2q3-YF_AYQpVe2IZWARxYG1A4GZGZ7pBeJV53FMg_Y/edit?usp=sharing 






----------- Paper Contributions -----------
Review contribution.
Discusses 20 games that apply some form of learning with “neural networks” as framing. Creates a taxonomy of these games in terms of how the learning algorithm is referenced in the game interface/materials and how the player interacts with the learning agent.
----------- Audience and Relevance -----------
The intended audience appears to be game developers / designers wishing to use learning algorithms in a game. The work may be relevant if developers desire a source of reference games outside of Youtube, Reddit, or other popular media sources. A taxonomy could potentially help identify new opportunities in cases where developers want to start designing a feature (or game) from a learning technology.

AIIDE will find the paper relevant to the degree that it examines game designs in terms of their relationship to AI algorithms.

----------- Strengths -----------
Surveys a variety of artifacts, some less traditionally considered “games” (like Quick, Draw!). Inclusive of many methods and provides examples of key concepts in the taxonomy.

----------- Fixable Weaknesses -----------
* Explain scope - Why focus on neural networks alone instead of any AI technique? Given a wide variety of AI techniques go into games it would be helpful to explain the choice of scope and value of this more narrow scoping.

* Compared to prior work on AI design patterns - Two prior works (below) develop taxonomies around how game AI agents interact with humans. It would help to contrast the present work with these efforts.

Treanor, Mike, Alexander Zook, Mirjam P. Eladhari, Julian Togelius, Gillian Smith, Michael Cook, Tommy Thompson, Brian Magerko, John Levine, and Adam Smith. "AI-based game design patterns." (2015).

Cook, Michael, Mirjam Eladhari, Andy Nealen, Mike Treanor, Eddy Boxerman, Alex Jaffe, Paul Sottosanti, and Steve Swink. "PCG-Based Game Design Patterns." arXiv preprint arXiv:1610.03138 (2016).

----------- Unfixable Weaknesses -----------
* Definition of neural network - The paper scope is intended to be “neural networks”, but some of the examples do not employ neural networks per se. For example, Creatures employs evolution and reinforcement learning as core mechanisms. Neither requires a neural network. (per https://nam01.safelinks.protection.outlook.com/?url=https%3A%2F%2Fen.m.wikipedia.org%2Fwiki%2FCreatures_&amp;data=02%7C01%7Cjmv85%40drexel.edu%7C3665a7658eb14581198008d8236a5035%7C3664e6fa47bd45a696708c4f080f8ca6%7C0%7C0%7C637298286816291075&amp;sdata=m8Op1CoQQ4BpDBTwXjIbRjVEY0HXSqXrwEdoXIOpEiU%3D&amp;reserved=0(video_game_series)). The technical terminology of “population” and “generation” using in How to Train your Snake are terms for evolutionary computation, not neural networks.
* Uniqueness of neural networks - Most of the paper makes reference to properties of learning algorithms or non-learning algorithms, rather than features unique to neural networks. What properties of neural networks make them unique compared to learning methods with a different core representation? Is the topic of interest player interaction with evolutionary algorithms instead? Reinforcement learning?

* Design insights - The paper taxonomy is presented as a way to identify new opportunities for using AI in games, but presents only one clear example of this thinking in the discussion. It would help to recast much of the work focused more on the question of how this taxonomy is generative of design insights.

----------- Comments and Suggestions -----------
Much of the discussion feels (from my view) to be centered on how players can interact with learning systems. So it may be helpful to adjust the search criteria and analysis to focus more deeply on this topic.

I would also recommend briefly reviewing terminology from evolutionary computation, reinforcement learning, and other topics in machine learning to apply these to distinguish (or not!) cases based on which methods are used. Providing game developers with a resource guiding them to unique approaches and identifying the relevant algorithm can be of great value!


----------------------- REVIEW 2 ---------------------

----------- Paper Contributions -----------
The paper does a survey of games that use Neural Networks as part of their game design focusing on how the networks interact with the player. It not only presents a list of known games that use Neural Networks but also presents a framework with which to analyze and classify the use of NNs within the games. This framework  encompasses the role the network plays in relation to the player, but also the inputs and outputs of the network.

----------- Audience and Relevance -----------
Anyone interested in how to evaluate the interactions between players and NN based agents in videogames. Also anyone interested in how NNs are used in videogames. The paper presents a simple and complete framework with which to categorize games that use NNs, this will help the community communicate in regards of such game with more ease since it provides a common language that everyone can adopt.

----------- Strengths -----------
The paper does a good job of presenting the framework used to review the games presented. The framework is easy to understand and seems to be complete enough to present how games use NNs and how they interact with players. It also highlights how the different games fit said framework. The main new element in the framework is the category of how games highlight the use of NN.

----------- Fixable Weaknesses -----------
Games are missing from the Inputs and Outputs classifications. Only 16 out of the 20 games are listed between the 2 types of Outputs and 19 out of 20 games are listed for Inputs. Why are games missing? Do they not fall into any of the types of Outputs and Inputs listed? If so why not add a new type?


----------- Unfixable Weaknesses -----------
The framework presented focuses mostly on one side of the player-game relationship, for some of the categories it only takes into account the games intentions and not whether those intentions come across to the player successfully. When discussing how the game highlights the presence of NNs the paper discusses how by highlighting it might lead to a wider variety in game design. But it might be equally important to evaluate what the player's response to knowing of the presence of the NN is, how might it affect the way they interact with it and how their enjoyment of the game might be affected. This limitation is understandable and does not detract from the work presented, but it would be good to see it being addressed in the future.

What limits other games that use non-NN AI agents from being analyzed in this framework? There does not seem to be anything specific about NNs in the framework.


----------------------- REVIEW 3 ---------------------

----------- Paper Contributions -----------
This paper surveys video games featuring player interactions with NN-based AI. The authors identify existing patterns of how human players interact with NNs and how the NNs are used to support player experience. Findings of the survey include (1) very few games regularly highlight the presence of the NN, potentially limiting the possible interactions, and (2) the existing use of NNs in computer games replace traditional game mechanics or co-exist together to create unique player experiences.

----------- Audience and Relevance -----------
Game industry engineers and academic scientists may find this work interesting.

----------- Strengths -----------
By addressing the two research questions (player-NN interactions used in digital games and how NNs support the player experience), the authors well described (1) interaction metaphors, (2) presence of NNs, (3) learning methods, and (4) player inputs and NN outputs, with 20 video game cases. The discussion is informative to understand the takeaways from the survey.

----------- Fixable Weaknesses -----------
The inter-rater agreement between two researchers “before a discussion” should be reported to validate the annotation process. In addition, how the researchers coded the rest of the games independently can be further described in detail (e.g., was it 40%-40%?).

While interaction metaphors, learning methods, and NN outputs and inputs could be regarded as important components for an NN-based agent design and content generation, it was not immediately clear what contributions “Presence of Neural Networks” makes at the time of reading the section. Some discussions made in the Discussion section are actually helpful to understand the importance of this category, and bringing in high-level points to the “Presence of Neural Networks” section could better present its significance.

It seems the References section is not following the standard AIIDE reference format. Please confirm this and correct the references if necessary.

----------- Unfixable Weaknesses -----------
This survey paper presents interesting analysis results on video games featuring player-NN interactions, though it does not present neither methods to address a specific Game AI challenge nor evaluations to support their significance.

The current work does not report NN modeling techniques or architectures used in the games as well as performance (e.g., how well the NNs implemented in the games generate dynamic content and behaviors tailored to players and how well they support player experience accordingly). Although these details are not available for some of the games, including available details could be a good addition to the survey.

----------- Comments and Suggestions -----------
Although there are several weaknesses described above, the current survey presents an interesting analysis on player-NN interaction with 20 video game cases studied. One question on the interaction metaphors is if there is yet another type of NN-agents who does the job of a tutor and a coach designed to help players develop gameplay skills. It is slightly different from NN as Teammate considering it’s more like a teacher rather than a colleague and is also different from NN as Competitor which does a similar job in an “adversarial” setting.










Draft 1 rebuttal
https://docs.google.com/document/d/1akABm6m91FjBBTwzSx5r0MDVfKpeWyEZ9PpZ5BzWOZA/edit?usp=sharing
Response Outline

Reviewer 1
Explain/clarify this paper’s scope. 
Why neural networks instead of any AI technique?
Reviewer 1: Why focus on neural networks alone instead of any AI technique? Given a wide variety of AI techniques go into games it would be helpful to explain the choice of scope and value of this more narrow scoping.

Explain the uniqueness of neural networks. Discuss how we can make this more clear moving forward.
What is unique to neural networks? How do we intend to fix this issue for the reader?
Reviewer 1: Most of the paper makes reference to properties of learning algorithms or non-learning algorithms, rather than features unique to neural networks. What properties of neural networks make them unique compared to learning methods with a different core representation? Is the topic of interest player interaction with evolutionary algorithms instead? Reinforcement learning?

Acknowledge the issue of not fully knowing the full technical details of some games.
Reviewer 1 offered links to suggest that some of our games do not use neural networks. What is our response here? 

Much of the discussion feels (from my view) to be centered on how players can interact with learning systems. So it may be helpful to adjust the search criteria and analysis to focus more deeply on this topic.

It would help to recast much of the work focused more on the question of how this taxonomy is generative of design insights.


Thank reviewer 3 for the new sources. Address how our work contrasts the present work below and discuss how it can be incorporated into related works.
Treanor, Mike, Alexander Zook, Mirjam P. Eladhari, Julian Togelius, Gillian Smith, Michael Cook, Tommy Thompson, Brian Magerko, John Levine, and Adam Smith. "AI-based game design patterns." (2015).
What is this paper about?
This paper analyzes the use of AI in several existing games and identifies design patterns for game designers to consider when developing a design.
They focus on “AI that is in the foreground.”  The definition they use is: “We define foreground AI as agents the player notices and can reason about. For example, AI that controls a NPC the player either interacts with or observes for sufficient time to learn its behavior is considered foregrounded.”

What is their contribution?
They developed a “generative ideation technique” to combine their design patterns with an AI technique to make new AI-based games. However, this paper does not go into detail regarding the possible AI techniques. They primarily discuss their design patterns and use them in context of two prototypes.
What is their goal?
To aid game designers in discovering new types and potential genres of games.
How is our paper different?
We exclusively focus on neural networks. Why? Because this area of games is underexplored, specifically, encouraging new player-NN interactions that create a dialog between the player and the NN.
We address the entire interaction cycle between the player and the NN. We offer patterns for how the player can interact with the NN and the different ways NNs can respond.

We highlight gaps and map open areas for future work (i.e., like our tables). This paper only offers 2 designs to showcase how to use their patterns/idea process.

Cook, Michael, Mirjam Eladhari, Andy Nealen, Mike Treanor, Eddy Boxerman, Alex Jaffe, Paul Sottosanti, and Steve Swink. "PCG-Based Game Design Patterns." arXiv preprint arXiv:1610.03138 (2016).
What is this paper about?
This paper analyzes AI based games, specifically PCG-based games and identifies patterns for game designers to consider when looking to add PCG into their game.
What is their goal?
This taxonomy outlines a non-exhaustive list of ways in which common types of generators can be altered either prior to, during, or after gameplay.
The intent here is to help classify designers classify what aspect of the game’s systems the player will be interacting with and changing.
How is our paper different?
We exclusively focus on neural networks. 
They only mention a few machine learning games in their design patterns, however, our work purely focuses on neural networks and this reveals specific interaction metaphors to help designers identify open areas for future work.



Reviewer 2
Thank reviewer 2 for pointing out this issue. Clarify our 2nd table and explain how we will intend to fix the issue.
Reviewer 2: Games are missing from the Inputs and Outputs classifications. Only 16 out of the 20 games are listed between the 2 types of Outputs and 19 out of 20 games are listed for Inputs. Why are games missing? Do they not fall into any of the types of Outputs and Inputs listed? If so why not add a new type?

Address reviewer 2’s comments that our work does not evaluate the players response to knowing the presence of the NN. Discuss possible ways to address this concern in the paper.
Reviewer 2: The framework presented focuses mostly on one side of the player-game relationship, for some of the categories it only takes into account the games intentions and not whether those intentions come across to the player successfully.
Reviewer 2: But it might be equally important to evaluate what the player's response to knowing of the presence of the NN is, how might it affect the way they interact with it and how their enjoyment of the game might be affected.

Explain why our framework was made (highlighting the presence of the NN) and acknowledge that this framework can be used for other games. However, it is not in this paper's scope.
What limits other games that use non-NN AI agents from being analyzed in this framework? There does not seem to be anything specific about NNs in the framework.

Reviewer 3
Thank reviewer 3 for the feedback. We will better clarify the contributions of “presence of neural networks”.
Reviewer 3: While interaction metaphors, learning methods, and NN outputs and inputs could be regarded as important components for an NN-based agent design and content generation, it was not immediately clear what contributions “Presence of Neural Networks” makes at the time of reading the section. Some discussions made in the Discussion section are actually helpful to understand the importance of this category, and bringing in high-level points to the “Presence of Neural Networks” section could better present its significance.

Discuss our paper scope and detail why we did not include performance OR how we can better address this moving forward.
Reviewer 3: The current work does not report NN modeling techniques or architectures used in the games as well as performance (e.g., how well the NNs implemented in the games generate dynamic content and behaviors tailored to players and how well they support player experience accordingly). Although these details are not available for some of the games, including available details could be a good addition to the survey.

Discuss our decision for not including a NN as tutor interaction metaphor. We understand this perspective, but did not encounter this in our analysis.
Reviewer 3: One question on the interaction metaphors is if there is yet another type of NN-agents who does the job of a tutor and a coach designed to help players develop gameplay skills. It is slightly different from NN as Teammate considering it’s more like a teacher rather than a colleague and is also different from NN as Competitor which does a similar job in an “adversarial” setting.

Draft 1 rebuttal
 https://docs.google.com/document/d/1akABm6m91FjBBTwzSx5r0MDVfKpeWyEZ9PpZ5BzWOZA/edit?usp=sharing


Why is there a nn for a paper focusing on NN - player perspective 

- deep learning should be able to provide different interactions.  

- 20 represents the majority of and represtive sample of games, from our analysis, even though the technology may be capable of doing something different. games have not really capitalized on its potential.

